Magnetic White Dwarf - M Dwarf Binaries in Pre-mCV Phase as Special Population of Long-Period Radio Transients

Long-period radio transients (LPTs) are a new class of coherent radio sources with periods ranging from minutes to hours. Recently, two LPT sources, ILT J1101+5521 and GLEAM-X J0704-37, with periods of 2-3 hours has been confirmed to originate from white dwarf (WD) -- M dwarf (MD) binaries. In this work, we propose that at least some LPTs originate from the magnetic WD -- MD binaries in the pre-magnetic cataclysmic variables (pre-mCV) phase. The asynchronism between the WD's rotation and the binary's orbital motion allows for the unipolar-inductor mechanism or magnetosphere interaction to operate and accelerate radiating particles, with the dominant process depending on the magnetic moment ratio of the two stars. Under asynchronism condition, both the peak flux and the polarization of radio pulses will be modulated by the beat period. The pre-mCV phase characterized by an extremely low accretion rate provides the relatively clean magnetospheric environment necessary for a loss-cone-driven maser (LCDM) mechanism to operate, producing the LPT emission. The observed pulse duty cycle of $10^{-3}-10^{-1}$ is attributed to a beaming effect modulated by the binary's magnetic geometry. Furthermore, the magnetized environment of a WD--MD binary is conducive to Faraday conversion with weak coupling, which implies that the polarization state of LPTs should vary significantly at different periods. Finally, we predict that LPTs from WD--MD binaries should exhibit a period distribution following $f_P(P)dP \propto P^{(1.67-2.33)}dP$ and a luminosity function described by $f_L(L)dL \propto L^{-(1.80-2.67)}dL$, which can be tested by the future large sample.

==> response.txt <==
Dear Prof. Timmes,

Thank you for forwarding the referee's report to us! We have revised the paper following it. We now resubmit the paper to ApJ for your further consideration. Please find below our detailed responses to each of the referee's comments. All major changes are highlighted in boldface in the revised manuscript.

Best regards, 
Yuan-Pei Yang

----------------------

Reviewer Report

[

This manuscript presents a theoretical framework for the coherent radio emission observed in long-period transients (LPTs) associated with magnetic white dwarf-M dwarf (WD-MD) binaries. The author systematically studies energy dissipation regimes: unipolar induction and magnetosphere interaction, then explore their implications for particle acceleration and coherent emission. The author proposed that the loss-cone maser is a possible radiation mechanism for LPTs. The work further extends to polarization propagation effects, providing a detailed treatment of Faraday conversion within the magnetized binary environment. The analytical framework yields testable predictions for luminosity, polarization, and period distributions that can be confronted with future radio observations.

Overall, this is a well organized and systematic investigation that could make a valuable contribution to the field. However, several issues should be clarified before the paper can be recommended for publication, as listed below:

]

Re: We thank the referee for providing helpful comments and suggestions! In the revised version, we have revised the manuscript to address all the comments listed below. All major changes are highlighted in boldface in the revised manuscript. In addition, inspired by recent discussions within the community, we have expanded Section 5 to include a discussion on the cooling issue of magnetic WDs in LPT sources and to include some discussions of different hypotheses concerning the evolution of magnetic WDs.

[

- The idea that a dense accretion flow suppresses coherent radio emission is physically reasonable. However, the section relies on a simplified comparison between an "induced" electric field and an "allowable" field derived from the Debye length. This approach implicitly assumes an unmagnetized, quasi-static plasma and does not reflect the actual electrodynamics of a strongly magnetized, high-conductivity accretion flow. The use of allowable field as a screening limit is therefore not appropriate for the regime under discussion and needs more clarification. The author simply applied induced E-field, since the differential rotation between the plasma and the white dwarf's magnetic field as generating a parallel accelerating field. In reality, this expression describes the perpendicular motional electric field, not parallel. The physical meaning of E_parallel is ambiguous.

]

Re: We thank the referee for this helpful comment! We apologize for not explaining this part clearly in the previous version, meanwhile, the induced field indeed shouldn't be the parallel component. In the revised version, we emphasized that the condition for comparing the induced field with the allowable field involves not only the screening capability of the accreted medium (in fact according to the law of electromagnetic induction, the generation of electromotive force itself does not depend on the presence of a medium; the medium merely alters the resistance within the circuit) but also, more importantly, how the induced field alters the particle energy distribution, which is a necessary condition for producing the non-thermal distribution (even with population inversion) that gives rise to maser radiation.

First, we emphasized that the condition was obtained in "the plasma rest frame". In the plasma rest frame, the existence of the induced field, E_ind=(v/c)\times B, will change the particle energy distribution. For relatively weak E_ind, although its presence can induce an electromotive force or even currents, the particle distribution in the plasma remains largely thermalized due to collisional processes, approximately following a Maxwellian distribution. However, a coherent radiation mechanism requires that the particle distribution is non-thermal and even with population inversion. Therefore, it is necessary to determine the critical field strength above which E_ind significantly modifies the particle distribution. This threshold is approximately ~kT/(e lambda_D) due to the following reason: Physically, ~kT/(e lambda_D) represents the theoretical limit beyond which the plasma can no longer maintain its quasi-neutrality and thermalization. This limit arises from the equilibrium between the plasma's internal thermal energy density and the energy density of an applied electrostatic field. When an induced field approaches or exceeds this magnitude, the collective response of charged particles, driven by thermal motion, becomes insufficient to screen the field effectively. Consequently, the plasma's shielding capacity is overcome, leading to macroscopic charge separation and a breakdown of quasi-neutrality, thereby transitioning the particle distribution into a non-thermal regime.

Second, we fully agree that the existence of the external magnetic field will suppress the particles' acceleration capability. However, after further analysis in the revised version, we noticed that the above condition also roughly applies to the magnetized accreted plasma in the magnetosphere of a WD-MD binary we are interested here. In the plasma rest frame, the motion of particles is initially dominated by the induced electric field E_ind. As electrons are gradually accelerated, the Lorentz force becomes increasingly significant, resulting in an "E \times B drift" with a velocity of v_d ~ 520 km/s for typical parameters. This drift velocity also represents, in order of magnitude, the enhanced speed of electrons due to the induced field. By comparison, the initial thermal velocity of electrons is v_T ~ 670 km/s for typical parameters. Due to v_d ~ v_T, although the magnetic field limits the acceleration of electrons in the plasma, it is evident that the energy distribution of electrons is significantly altered. Therefore, this condition remains reasonable to a certain extent.

[

- The idea that two magnetospheres (from the WD and the MD) may interact and reconnect at a field-pressure balance surface is qualitatively plausible. However, the treatment in this section idealizes the configuration as a steady, large-scale X-type current sheet. In reality, differential rotation between two anchored magnetospheres would cause cyclic opening and reconnection of field lines, producing bursty, time-dependent flares rather than a stationary reconnection layer. One LPT source (GPM J1839−10) is active for three decades. It would be helpful to discuss whether a flare-like, time dependent magnetic reconnection scenario is more plausible than a steady, global energy dissipation channel.

]

Re: We thank the referee for this valuable comment and for pointing out the time-dependent nature of magnetospheric reconnection. However, we note that during the magnetosphere-interaction phase, differential rotation between the two magnetospheres dynamically modulates the reconnection region. This reconnection process evolves continuously in response to the differential rotation, distinguishing it from the transient, explosive magnetic reconnection seen in stellar flares or magnetar bursts, which are typically triggered by instantaneous perturbations and involve plasmoid ejection and current sheet stretching (e.g., Priest & Forbes 2002). In contrast, the reconnection driven by magnetospheric interactions in WD–MD binaries is quasi-steady but time-evolving (with its location shifting over time), and does not likely lead to periodic large-scale opening and closing, like an intermittent event. The picture of the magnetosphere interaction has also been widely discussed in neutron star binary mergers (Palenzuela et al. 2013; Wang et al. 2018; Skiathas et al. 2025, arXiv: 2503.19884). 

Observationally, the pronounced periodicity and small pulse duty cycles of LPTs suggest a geometric origin of the pulse profile, analogous to radio pulsars, supporting the interpretation of a macroscopically modulated reconnection process. Nonetheless, pulse profiles can indeed vary between periods due to instabilities within the reconnection region. The typical timescale of such instabilities can be estimated from the Alfvén timescale, on the order of tens to hundreds of seconds, roughly corresponding to the observed structure timescale of LPT pulses. We have added the corresponding discussions in the revised version. Finally, regarding the long-term activity of GPM J1839−10 in the picture of this work, it may result from intermittent accretion occurring just before the onset of Roche-lobe overflow, or from the intrinsic long-term flaring activity of the M dwarf companion.

[

- The manuscript ignores some wealth of information in the loss-cone maser theory literature (Wu & Lee 1979, 'AKR', Hewitt et al.1982, Melrose 1982, 1984). The author proposes that the radiation mechanism is the loss-cone-driven electron cyclotron maser. However, the plasma between the WD and the MD is likely dominated by an electron-proton wind rather than a pair plasma. In such a medium, protons may carry most of the kinetic energy and enforce quasi-neutrality through return currents, which can suppress the anisotropic electron distributions required for maser amplification. The strong ion coupling may also damp the wave modes essential for ECME. Consequently, the growth rate of the ECME mechanism will be suppressed and the efficiency under these conditions may be extremely lo, and this issue should be addressed quantitatively.

]

Re: We thank the referee for this helpful suggestion! In the revised version, we have included additional references related to the loss-cone maser theory and have clarified that the plasma discussed in this work is indeed an electron–ion plasma rather than a pair plasma. It is noteworthy that the suppression of the loss-cone maser arises primarily from the high plasma density, rather than directly from the presence of ions (Melrose & Dulk1982, Hewitt et al. 1982, Melrose et al. 1984). Once \omega_p \gg \omega_B, the loss-cone maser is significantly suppressed. However, in the magnetospheric environment of a WD–MD binary, where \omega_p \ll \omega_B, this suppression effect can be safely neglected.

About the effect of ions, since the mass of ions is much larger than that of electrons, their cyclotron frequency is much lower than the electron cyclotron frequency, which prevents them from resonantly interacting with the high-frequency ECME waves. Meanwhile, compared with electrons, the much heavier ions are also difficult to accelerate to high velocities in the acceleration region, therefore ions are unlikely to carry away most of the kinetic energy. As analyzed in the previous works (see the details in Wu & Lee 1979; Melrose & Dulk 1982, Hewitt et al. 1982, Melrose et al. 1984), ions are usually treated as a passive background providing charge neutrality, without directly participating in the ECME process. 

Recently, further studies revealed that ions play an indirect role by being accelerated out of the ECME source region by electric fields to form the low-density plasma cavity essential for the maser, while their collective instabilities generate larger ion holes that act as potential barriers to trap and structure the actual electron-hole emission sources (see Treumann 2006). The non-linear dynamics of this coupled ion-electron system are complex and a detailed treatment is beyond the scope of this paper. We have clarified the above discussion in the revised version.

[

- The claim that Faraday conversion becomes dominant when omega_B>omega requires further clarification. Eq72 is derived under the opposite assumption omega>>omega_B (see Lyutikov 2022, Qu & Zhang 2023). The plasma composition should also be specified. For typical WD-MD magnetospheric parameters, where omega_B>>omega and omega>>omega_p nearly everywhere, the phase difference would be negligible and largely independent of omega_B. The author should clarify the physical regime in which their formulation applies.

]

Re: We thank the referee for pointing out this issue. We agree that Eq.(72) in the previous version was derived under the assumption \omega >> \omega_B. In the revised version, we have addressed the full range of discussions for both the weak-field (\omega >> \omega_B) and strong-field regimes (\omega << \omega_B). Since the radiation mechanism of LPTs is proposed to operate via the LCDM process, with an emission frequency \omega \sim \omega_B, both weak-field and strong-field regimes are possible. The former corresponds to the case where the radiation direction deviates from the WD/MD, while the latter corresponds to the case where it is close to the WD/MD. In the weak-field regime, the main conclusion remains unchanged. In the strong-field regime, we find that polarization conversion becomes extremely significant, leading to a substantial depolarization. This result implies that the observed polarization degree of LPTs might be strongly suppressed when the radiation direction approaches alignment with the WD or MD, especially for systems with strong magnetic moments. We have added the corresponding discussion in Section 4 of the revised version.

[

- Does Eq. (91) implicitly assume that all WD-MD binaries undergo an asynchronous LPT phase? If so, f_LPT may be overestimated, particularly for systems with weakly magnetized WDs.

]

Re: In the revised version, we addressed different hypotheses concerning the evolution of magnetic CVs, and clarified that f_LPT is the number ratio of the LPT population to the total mCV population. This ratio implicitly assumes that all mCVs undergo an asynchronous LPT phase. For relatively young binary systems whose evolutionary timescales are shorter than the typical duration of the LPT phase, their contribution to the observed LPT fraction should be low (because the number is proportional to age). For these reasons, the estimated f_LPT is not expected to be significantly overestimated. We have clarified this point in the revised manuscript.

[

- Are there any observational results or diagnostics that could further constrain the dominant energy channels in LPTs?

]

Re: In this work, both the unipolar-inductor mechanism and the magnetosphere interaction can serve as possible energy dissipation processes responsible for producing LPTs. Due to their different dissipation regions and magnetospheric configuration, some observable features are expected to differ, providing potential diagnostics for identifying the dominant dissipation channel. First, since the magnetic field geometry in the unipolar-inductor phase is much simpler and clearer than that in the magnetosphere-interaction phase, a polarization evolution pattern modulated by the beat period is more likely to occur during the unipolar-inductor phase. Second, from a statistical perspective, these two mechanisms are expected to exhibit different luminosity functions (see Section 5). However, because LPTs are likely to consist of two distinct populations, such a statistical verification requires a separate classification of WD–MD binaries. Third, under the unipolar-inductor mechanism, the interaction between the WD’s magnetic field and the MD (or its wind near the surface) can produce non-thermal emission from radio to optical wavelengths, as observed in AR Scorpii, particularly when the WD’s spin is sufficiently fast to trigger pair production (Marsh et al. 2016; Geng et al. 2016). We have added a brief discussion of these potential diagnostics in the revised manuscript. 

[

Minor comment:

- line180: a subset without a significant accretion -> a subset without significant accretion

] 

Re: We have modified it in the revised version.

----------------------

Finally, we'd like to thank the referee again for the valuable comments and suggestions! We sincerely hope that the revised version is now suitable for publication in ApJ. 

Sincerely yours,
Yuan-Pei Yang

